Charting New Territories: Exploring the Geographic and Geospatial Capabilities of Multimodal LLMs

Multimodal large language models (MLLMs) have shown remarkable capabilities across a broad range of tasks but their knowledge and abilities in the geographic and geospatial domains are yet to be explored, despite potential wide-ranging benefits to navigation, environmental research, urban development, and disaster response. We conduct a series of experiments exploring various vision capabilities of MLLMs within these domains, particularly focusing on the frontier model GPT-4V, and benchmark its performance against open-source counterparts. Our methodology involves challenging these models with a small-scale geographic benchmark consisting of a suite of visual tasks, testing their abilities across a spectrum of complexity. The analysis uncovers not only where such models excel, including instances where they outperform humans, but also where they falter, providing a balanced view of their capabilities in the geographic domain. To enable the comparison and evaluation of future models, our benchmark will be publicly released.

==> basic.json <==
{
  "version": 8,
  "name": "Basic",
  "metadata": {
    "mapbox:autocomposite": false,
    "mapbox:type": "template",
    "maputnik:renderer": "mbgljs",
    "openmaptiles:version": "3.x",
    "openmaptiles:mapbox:owner": "openmaptiles",
    "openmaptiles:mapbox:source:url": "mapbox://openmaptiles.4qljc88t"
  },
  "sources": {
    "openmaptiles": {
      "type": "vector",
      "url": "https://api.maptiler.com/tiles/v3/tiles.json?key={key}"
    }
  },
  "glyphs": "https://api.maptiler.com/fonts/{fontstack}/{range}.pbf?key={key}",
  "layers": [
    {
      "id": "background",
      "type": "background",
      "layout": {"visibility": "visible"},
      "paint": {"background-color": "hsl(47, 26%, 88%)"}
    },
    {
      "id": "landuse-residential",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landuse",
      "filter": [
        "all",
        ["==", "$type", "Polygon"],
        ["in", "class", "residential", "suburb", "neighbourhood"]
      ],
      "layout": {"visibility": "visible"},
      "paint": {"fill-color": "hsl(47, 13%, 86%)", "fill-opacity": 0.7}
    },
    {
      "id": "landcover_grass",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landcover",
      "filter": ["==", "class", "grass"],
      "paint": {"fill-color": "hsl(82, 46%, 72%)", "fill-opacity": 0.45}
    },
    {
      "id": "landcover_wood",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landcover",
      "filter": ["==", "class", "wood"],
      "paint": {
        "fill-color": "hsl(82, 46%, 72%)",
        "fill-opacity": {"base": 1, "stops": [[8, 0.6], [22, 1]]}
      }
    },
    {
      "id": "water",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "water",
      "filter": [
        "all",
        ["==", "$type", "Polygon"],
        ["!=", "intermittent", 1],
        ["!=", "brunnel", "tunnel"]
      ],
      "layout": {"visibility": "visible"},
      "paint": {"fill-color": "hsl(205, 56%, 73%)"}
    },
    {
      "id": "water_intermittent",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "water",
      "filter": ["all", ["==", "$type", "Polygon"], ["==", "intermittent", 1]],
      "layout": {"visibility": "visible"},
      "paint": {"fill-color": "hsl(205, 56%, 73%)", "fill-opacity": 0.7}
    },
    {
      "id": "landcover-ice-shelf",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landcover",
      "filter": ["==", "subclass", "ice_shelf"],
      "layout": {"visibility": "visible"},
      "paint": {"fill-color": "hsl(47, 26%, 88%)", "fill-opacity": 0.8}
    },
    {
      "id": "landcover-glacier",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landcover",
      "filter": ["==", "subclass", "glacier"],
      "layout": {"visibility": "visible"},
      "paint": {
        "fill-color": "hsl(47, 22%, 94%)",
        "fill-opacity": {"base": 1, "stops": [[0, 1], [8, 0.5]]}
      }
    },
    {
      "id": "landcover_sand",
      "type": "fill",
      "metadata": {},
      "source": "openmaptiles",
      "source-layer": "landcover",
      "filter": ["all", ["in", "class", "sand"]],
      "paint": {
        "fill-antialias": false,
        "fill-color": "rgba(232, 214, 38, 1)",
        "fill-opacity": 0.3
      }
    },
    {
      "id": "landuse",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landuse",
      "filter": ["==", "class", "agriculture"],
      "layout": {"visibility": "visible"},
      "paint": {"fill-color": "#eae0d0"}
    },
    {
      "id": "landuse_overlay_national_park",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "landcover",
      "filter": ["==", "class", "national_park"],
      "paint": {
        "fill-color": "#E1EBB0",
        "fill-opacity": {"base": 1, "stops": [[5, 0], [9, 0.75]]}
      }
    },
    {
      "id": "waterway-tunnel",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "waterway",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "tunnel"]
      ],
      "layout": {"visibility": "visible"},
      "paint": {
        "line-color": "hsl(205, 56%, 73%)",
        "line-dasharray": [3, 3],
        "line-gap-width": {"stops": [[12, 0], [20, 6]]},
        "line-opacity": 1,
        "line-width": {"base": 1.4, "stops": [[8, 1], [20, 2]]}
      }
    },
    {
      "id": "waterway",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "waterway",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["!in", "brunnel", "tunnel", "bridge"],
        ["!=", "intermittent", 1]
      ],
      "layout": {"visibility": "visible"},
      "paint": {
        "line-color": "hsl(205, 56%, 73%)",
        "line-opacity": 1,
        "line-width": {"base": 1.4, "stops": [[8, 1], [20, 8]]}
      }
    },
    {
      "id": "waterway_intermittent",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "waterway",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["!in", "brunnel", "tunnel", "bridge"],
        ["==", "intermittent", 1]
      ],
      "layout": {"visibility": "visible"},
      "paint": {
        "line-color": "hsl(205, 56%, 73%)",
        "line-dasharray": [2, 1],
        "line-opacity": 1,
        "line-width": {"base": 1.4, "stops": [[8, 1], [20, 8]]}
      }
    },
    {
      "id": "tunnel_railway_transit",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "minzoom": 0,
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "tunnel"],
        ["==", "class", "transit"]
      ],
      "layout": {"line-cap": "butt", "line-join": "miter"},
      "paint": {
        "line-color": "hsl(34, 12%, 66%)",
        "line-dasharray": [3, 3],
        "line-opacity": {"base": 1, "stops": [[11, 0], [16, 1]]}
      }
    },
    {
      "id": "building",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "building",
      "paint": {
        "fill-antialias": true,
        "fill-color": "rgba(222, 211, 190, 1)",
        "fill-opacity": {"base": 1, "stops": [[13, 0], [15, 1]]},
        "fill-outline-color": {
          "stops": [
            [15, "rgba(212, 177, 146, 0)"],
            [16, "rgba(212, 177, 146, 0.5)"]
          ]
        }
      }
    },
    {
      "id": "housenumber",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "housenumber",
      "minzoom": 17,
      "filter": ["==", "$type", "Point"],
      "layout": {
        "text-field": "{housenumber}",
        "text-font": ["Noto Sans Regular"],
        "text-size": 10
      },
      "paint": {"text-color": "rgba(212, 177, 146, 1)"}
    },
    {
      "id": "road_area_pier",
      "type": "fill",
      "metadata": {},
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": ["all", ["==", "$type", "Polygon"], ["==", "class", "pier"]],
      "layout": {"visibility": "visible"},
      "paint": {"fill-antialias": true, "fill-color": "hsl(47, 26%, 88%)"}
    },
    {
      "id": "road_pier",
      "type": "line",
      "metadata": {},
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": ["all", ["==", "$type", "LineString"], ["in", "class", "pier"]],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "hsl(47, 26%, 88%)",
        "line-width": {"base": 1.2, "stops": [[15, 1], [17, 4]]}
      }
    },
    {
      "id": "road_bridge_area",
      "type": "fill",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "Polygon"],
        ["in", "brunnel", "bridge"]
      ],
      "layout": {},
      "paint": {"fill-color": "hsl(47, 26%, 88%)", "fill-opacity": 0.5}
    },
    {
      "id": "road_path",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["in", "class", "path", "track"]
      ],
      "layout": {"line-cap": "square", "line-join": "bevel"},
      "paint": {
        "line-color": "hsl(0, 0%, 97%)",
        "line-dasharray": [1, 1],
        "line-width": {"base": 1.55, "stops": [[4, 0.25], [20, 10]]}
      }
    },
    {
      "id": "road_minor",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "minzoom": 13,
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["in", "class", "minor", "service"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "hsl(0, 0%, 97%)",
        "line-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]}
      }
    },
    {
      "id": "tunnel_minor",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "tunnel"],
        ["==", "class", "minor_road"]
      ],
      "layout": {"line-cap": "butt", "line-join": "miter"},
      "paint": {
        "line-color": "#efefef",
        "line-dasharray": [0.36, 0.18],
        "line-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]}
      }
    },
    {
      "id": "tunnel_major",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "tunnel"],
        ["in", "class", "primary", "secondary", "tertiary", "trunk"]
      ],
      "layout": {"line-cap": "butt", "line-join": "miter"},
      "paint": {
        "line-color": "#fff",
        "line-dasharray": [0.28, 0.14],
        "line-width": {"base": 1.4, "stops": [[6, 0.5], [20, 30]]}
      }
    },
    {
      "id": "aeroway-area",
      "type": "fill",
      "metadata": {"mapbox:group": "1444849345966.4436"},
      "source": "openmaptiles",
      "source-layer": "aeroway",
      "minzoom": 4,
      "filter": [
        "all",
        ["==", "$type", "Polygon"],
        ["in", "class", "runway", "taxiway"]
      ],
      "layout": {"visibility": "visible"},
      "paint": {
        "fill-color": "rgba(255, 255, 255, 1)",
        "fill-opacity": {"base": 1, "stops": [[13, 0], [14, 1]]}
      }
    },
    {
      "id": "aeroway-taxiway",
      "type": "line",
      "metadata": {"mapbox:group": "1444849345966.4436"},
      "source": "openmaptiles",
      "source-layer": "aeroway",
      "minzoom": 12,
      "filter": [
        "all",
        ["in", "class", "taxiway"],
        ["==", "$type", "LineString"]
      ],
      "layout": {
        "line-cap": "round",
        "line-join": "round",
        "visibility": "visible"
      },
      "paint": {
        "line-color": "rgba(255, 255, 255, 1)",
        "line-opacity": 1,
        "line-width": {"base": 1.5, "stops": [[12, 1], [17, 10]]}
      }
    },
    {
      "id": "aeroway-runway",
      "type": "line",
      "metadata": {"mapbox:group": "1444849345966.4436"},
      "source": "openmaptiles",
      "source-layer": "aeroway",
      "minzoom": 4,
      "filter": [
        "all",
        ["in", "class", "runway"],
        ["==", "$type", "LineString"]
      ],
      "layout": {
        "line-cap": "round",
        "line-join": "round",
        "visibility": "visible"
      },
      "paint": {
        "line-color": "rgba(255, 255, 255, 1)",
        "line-opacity": 1,
        "line-width": {"base": 1.5, "stops": [[11, 4], [17, 50]]}
      }
    },
    {
      "id": "road_trunk_primary",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["in", "class", "trunk", "primary"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "#fff",
        "line-width": {"base": 1.4, "stops": [[6, 0.5], [20, 30]]}
      }
    },
    {
      "id": "road_secondary_tertiary",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["in", "class", "secondary", "tertiary"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "#fff",
        "line-width": {"base": 1.4, "stops": [[6, 0.5], [20, 20]]}
      }
    },
    {
      "id": "road_major_motorway",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "class", "motorway"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "hsl(0, 0%, 100%)",
        "line-offset": 0,
        "line-width": {"base": 1.4, "stops": [[8, 1], [16, 10]]}
      }
    },
    {
      "id": "railway-transit",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "class", "transit"],
        ["!=", "brunnel", "tunnel"]
      ],
      "layout": {"visibility": "visible"},
      "paint": {
        "line-color": "hsl(34, 12%, 66%)",
        "line-opacity": {"base": 1, "stops": [[11, 0], [16, 1]]}
      }
    },
    {
      "id": "railway",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": ["==", "class", "rail"],
      "layout": {"visibility": "visible"},
      "paint": {
        "line-color": "hsl(34, 12%, 66%)",
        "line-opacity": {"base": 1, "stops": [[11, 0], [16, 1]]}
      }
    },
    {
      "id": "waterway-bridge-case",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "waterway",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "bridge"]
      ],
      "layout": {"line-cap": "butt", "line-join": "miter"},
      "paint": {
        "line-color": "#bbbbbb",
        "line-gap-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]},
        "line-width": {"base": 1.6, "stops": [[12, 0.5], [20, 10]]}
      }
    },
    {
      "id": "waterway-bridge",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "waterway",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "bridge"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "hsl(205, 56%, 73%)",
        "line-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]}
      }
    },
    {
      "id": "bridge_minor case",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "bridge"],
        ["==", "class", "minor_road"]
      ],
      "layout": {"line-cap": "butt", "line-join": "miter"},
      "paint": {
        "line-color": "#dedede",
        "line-gap-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]},
        "line-width": {"base": 1.6, "stops": [[12, 0.5], [20, 10]]}
      }
    },
    {
      "id": "bridge_major case",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "bridge"],
        ["in", "class", "primary", "secondary", "tertiary", "trunk"]
      ],
      "layout": {"line-cap": "butt", "line-join": "miter"},
      "paint": {
        "line-color": "#dedede",
        "line-gap-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]},
        "line-width": {"base": 1.6, "stops": [[12, 0.5], [20, 10]]}
      }
    },
    {
      "id": "bridge_minor",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "bridge"],
        ["==", "class", "minor_road"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "#efefef",
        "line-width": {"base": 1.55, "stops": [[4, 0.25], [20, 30]]}
      }
    },
    {
      "id": "bridge_major",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "transportation",
      "filter": [
        "all",
        ["==", "$type", "LineString"],
        ["==", "brunnel", "bridge"],
        ["in", "class", "primary", "secondary", "tertiary", "trunk"]
      ],
      "layout": {"line-cap": "round", "line-join": "round"},
      "paint": {
        "line-color": "#fff",
        "line-width": {"base": 1.4, "stops": [[6, 0.5], [20, 30]]}
      }
    },
    {
      "id": "admin_sub",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "boundary",
      "filter": ["in", "admin_level", 4, 6, 8],
      "layout": {"visibility": "none"},
      "paint": {"line-color": "hsla(0, 0%, 60%, 0.5)", "line-dasharray": [2, 1]}
    },
    {
      "id": "admin_country_z0-4",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "boundary",
      "minzoom": 0,
      "maxzoom": 5,
      "filter": [
        "all",
        ["<=", "admin_level", 2],
        ["==", "$type", "LineString"],
        ["!has", "claimed_by"]
      ],
      "layout": {
        "line-cap": "round",
        "line-join": "round",
        "visibility": "none"
      },
      "paint": {
        "line-color": "hsl(0, 0%, 60%)",
        "line-width": {"base": 1.3, "stops": [[3, 0.5], [22, 15]]}
      }
    },
    {
      "id": "admin_country_z5-",
      "type": "line",
      "source": "openmaptiles",
      "source-layer": "boundary",
      "minzoom": 5,
      "filter": [
        "all",
        ["<=", "admin_level", 2],
        ["==", "$type", "LineString"]
      ],
      "layout": {
        "line-cap": "round",
        "line-join": "round",
        "visibility": "none"
      },
      "paint": {
        "line-color": "hsl(0, 0%, 60%)",
        "line-width": {"base": 1.3, "stops": [[3, 0.5], [22, 15]]}
      }
    },
    {
      "id": "poi_label",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "poi",
      "minzoom": 14,
      "filter": ["all", ["==", "$type", "Point"], ["==", "rank", 1]],
      "layout": {
        "icon-size": 1,
        "text-anchor": "top",
        "text-field": "{name:latin}\n{name:nonlatin}",
        "text-font": ["Noto Sans Regular"],
        "text-max-width": 8,
        "text-offset": [0, 0.5],
        "text-size": 11,
        "visibility": "none"
      },
      "paint": {
        "text-color": "#666",
        "text-halo-blur": 1,
        "text-halo-color": "rgba(255,255,255,0.75)",
        "text-halo-width": 1
      }
    },
    {
      "id": "airport-label",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "aerodrome_label",
      "minzoom": 10,
      "filter": ["all", ["has", "iata"]],
      "layout": {
        "icon-size": 1,
        "text-anchor": "top",
        "text-field": "{name:latin}\n{name:nonlatin}",
        "text-font": ["Noto Sans Regular"],
        "text-max-width": 8,
        "text-offset": [0, 0.5],
        "text-size": 11,
        "visibility": "none"
      },
      "paint": {
        "text-color": "#666",
        "text-halo-blur": 1,
        "text-halo-color": "rgba(255,255,255,0.75)",
        "text-halo-width": 1
      }
    },
    {
      "id": "road_major_label",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "transportation_name",
      "minzoom": 13,
      "filter": ["==", "$type", "LineString"],
      "layout": {
        "symbol-placement": "line",
        "text-field": "{name:latin} {name:nonlatin}",
        "text-font": ["Noto Sans Regular"],
        "text-letter-spacing": 0.1,
        "text-rotation-alignment": "map",
        "text-size": {"base": 1.4, "stops": [[10, 8], [20, 14]]},
        "text-transform": "uppercase",
        "visibility": "none"
      },
      "paint": {
        "text-color": "#000",
        "text-halo-color": "hsl(0, 0%, 100%)",
        "text-halo-width": 2
      }
    },
    {
      "id": "place_label_other",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "place",
      "minzoom": 8,
      "filter": [
        "all",
        ["==", "$type", "Point"],
        ["!in", "class", "city", "state", "country", "continent"]
      ],
      "layout": {
        "text-anchor": "center",
        "text-field": "{name:latin}\n{name:nonlatin}",
        "text-font": ["Noto Sans Regular"],
        "text-max-width": 6,
        "text-size": {"stops": [[6, 10], [12, 14]]},
        "visibility": "none"
      },
      "paint": {
        "text-color": "hsl(0, 0%, 25%)",
        "text-halo-blur": 0,
        "text-halo-color": "hsl(0, 0%, 100%)",
        "text-halo-width": 2
      }
    },
    {
      "id": "place_label_city",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "place",
      "maxzoom": 16,
      "filter": ["all", ["==", "$type", "Point"], ["==", "class", "city"]],
      "layout": {
        "text-field": "{name:latin}\n{name:nonlatin}",
        "text-font": ["Noto Sans Regular"],
        "text-max-width": 10,
        "text-size": {"stops": [[3, 12], [8, 16]]},
        "visibility": "none"
      },
      "paint": {
        "text-color": "hsl(0, 0%, 0%)",
        "text-halo-blur": 0,
        "text-halo-color": "hsla(0, 0%, 100%, 0.75)",
        "text-halo-width": 2
      }
    },
    {
      "id": "country_label-other",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "place",
      "maxzoom": 12,
      "filter": [
        "all",
        ["==", "$type", "Point"],
        ["==", "class", "country"],
        ["!has", "iso_a2"]
      ],
      "layout": {
        "text-field": "{name:latin}",
        "text-font": ["Noto Sans Regular"],
        "text-max-width": 10,
        "text-size": {"stops": [[3, 12], [8, 22]]},
        "visibility": "none"
      },
      "paint": {
        "text-color": "hsl(0, 0%, 13%)",
        "text-halo-blur": 0,
        "text-halo-color": "rgba(255,255,255,0.75)",
        "text-halo-width": 2
      }
    },
    {
      "id": "country_label",
      "type": "symbol",
      "source": "openmaptiles",
      "source-layer": "place",
      "maxzoom": 12,
      "filter": [
        "all",
        ["==", "$type", "Point"],
        ["==", "class", "country"],
        ["has", "iso_a2"]
      ],
      "layout": {
        "text-field": "{name:latin}",
        "text-font": ["Noto Sans Bold"],
        "text-max-width": 10,
        "text-size": {"stops": [[3, 12], [8, 22]]},
        "visibility": "none"
      },
      "paint": {
        "text-color": "hsl(0, 0%, 13%)",
        "text-halo-blur": 0,
        "text-halo-color": "rgba(255,255,255,0.75)",
        "text-halo-width": 2
      }
    }
  ],
  "id": "basic"
}
